Full simulation study of the top Yukawa coupling at the ILC at $\sqrt{s}$ = 1 TeV

We present a study of the expected precision for measurement of the top Yukawa coupling, yt, in e+e- collisions at a center-of-mass energy of 1 TeV and assuming a beam polarization of P (e-, e+) = (-0.8,+0.2). Independent analyses of ttH final states containing at least six hadronic jets are performed, based on detailed simulations of SiD and ILD, the two candidate detector concepts for the ILC. We estimate that a statistical precision of yt of 4% can be obtained with an integrated luminosity of 1 $\mathrm{ab}^{-1}$.

==> referee/response1.txt <==
Dear Editor,

Please find below our response to the referee comments together with the revised manuscript.

> Reviewer(s)' Comments to Author:
> Referee: 1
>
> Comments to the Author
> The paper describes a simulation study of the measurement of the top Yukawa coupling at the ILC,
> for the two detector concepts SiD and ILD, at a center-of-mass energy of 1 TeV. Signal and
> background expectations are discussed, and sources of theoretical and systematic uncertainties are
> mentioned.
>
> The analysis itself seems solid, but the presentation can (and should) be improved. I am giving my
> comments in order of occurrence. Unfortunately, the line numbers do not really match the lines, I
> am trying to be clear enough which parts the comments refer to.
>
> 1) Abstract: the polarization mentioned here is in contradiction to the rest of the paper, e.g.
> Sec. 4 says that the samples used are a mix of (-0.8,+0.2) and (+0.8,-0.2).

The number assumes a polarization of (-0.8,+0.2), which is the best projected number in our study.  For clarity, we now also quote the number from the analysis with mixed polarization samples.

> 2) Sec. 1: When quoting the results of the LHC studies, it should be clarified whether or not the
> estimated precision includes an estimate for the systematic uncertainties. The same comment
> applies to the estimated precision for measurements at ILC.

The presence/absence of the systematic uncertainties are clarified for the LHC/ILC numbers.

> 3) Sec. 2: ..., which does not contain y_t, ... (and maybe better: ..., which does not depend on
> y_t, ...)

The text has been modified to "which does not depend on y_t".

> 4) Could you explain what the advantage of choosing the formulation with kappa is? Naively, I
> do not see any advantage of going through this formulation rather than directly subtracting the
> contribution from the diagram in Fig. 1 (b), which you say will be well-measured. And even if
> it is convenient for technical reasons, I am not sure this description is very useful in the
> paper?

As explained in the paper, both diagrams shown in Fig. 1 contribute to the process ee -> ttH. Due to interference effects, it is not correct simply to subtract the diagram shown in Fig. 1 (b). Hence the procedure using the kappa factor was chosen. It is useful to have the description of the kappa factor in the paper for readers who want to use our result together with other studies for a combined extraction of the Higgs properties for several observables.

> 5) Table 1 caption: The first sentence is quite unclear.

The sentence has been simplified to: "Production cross sections for the signal final states and the considered backgrounds."

> 6) Is the title of Sec. 5 adequate? It seems that Sec. 6.1 also describes the treatment of
> beam-induced backgrounds, while Sec. 5 focuses on how they are simulated. Also, does Sec. 5 really
> need to be divided into one subsection?

Sec. 5 has been renamed to "Simulation of Beam-Induced Backgrounds", removing the subsection. We believe that, in this way, Sec. 5 will not clash with the event reconstruction issues discussed in Sec. 6.

> 7) Sec. 5: Can you be more clear what the 300 MeV in the hadronic events refers to? The total
> energy for all particles in each of these events?

The 300 MeV threshold applies to the diphoton invariant mass. The sentence has been clarified as follows: "We assume an average of 4.1 hadronic events from two-photon processes (..) with a diphoton-invariant mass greater than 300 MeV."

> 8) Can you comment on the expected effect from (neglecting) incoherent electron-positron pairs in
> the ILD analysis, either in this section, or in Sec. 6.1 where you describe the use of the kT
> algorithm.

The question is tightly linked to the detector design. SiD with all-silicon tracking is easily capable of single-bunch time stamping which reduces the incoherent pair background. ILD employs a gaseous TPC which will integrate multiple bunches. The effect of the pair backgrounds on the ILD design is currently being studied by the ILD group.

We have added the following sentences in Sec. 5 to this effect: "The SiD analysis shows that incoherent pairs are under control by incorporating a detector design capable of time stamping individual bunch crossings. The possibility of using a detector design that integrate over multiple bunch crossings for the ILC is the subject of ongoing studies for ILD."

> 9) Fig. 2: What is the z-axis (color scale)? It would be good to describe this in the caption at
> least.

We have normalized the histograms to one bunch crossing and expanded the caption.

> 10) Sec. 6.1: How are the leptons treated for the kT clustering? Sec. 7 implies that they might
> be removed before the clustering, but this is not clear at this point.

We have swapped sections 6.1 and 6.2 to reflect the order of the event reconstruction and added a sentence to clarify that the isolated leptons are removed from the jet-clustering steps.

> 11) Fig. 3: Is "with bkg. kT" after kT and then Durham clustering, or before Durham clustering? It
> would be good to clarify this in the caption.

OK, clarified the caption.

> 12) Sec. 6.2, second paragraph: Is the information from the muon systems not used in the muon
> reconstruction?

No, it's currently not used.

> 13) Sec. 6.2, fourth paragraph: In the definition of the efficiency, I assume your denominator is
> "all true (isolated) leptons of a given flavor". It would be good to clarify the definition in the
> text.

OK, added "of that flavor" to the end of the relevant sentence.

> 14) Sec. 6.2, fourth paragraph: Is your denominator "all identified isolated lepton candidates
> of that flavor"? Or does it really only contain true leptons, so that this only counts e.g.
> leptons from heavy flavor decays as background? It would be good to clarify this in the text.

OK, added the sentence: "Other sources of leptons that could be tagged as isolated include, e.g. leptons from heavy flavor meson decays."

> 15) Sec. 6.3: What is the advantage of clustering particles into a fixed number of jets?
> Clustering into a not predefined number of jets would have the advantage that the number of
> jets could serve as discriminating variable.

Forcing into a given number of jets reduces sensitivity to final-state (QCD) radiation and leads to better invariant mass resolutions for the reconstructed W, top and Higgs particles. The Y_{ij} values serve as discriminating variables in this case, as described in Section 7.

> 16) Sec. 6.3: Even though the analyses use the shape of the flavor tagging response, it would be
> interesting to add a benchmark efficiency and mistag rate for the used flavor tagging algorithms
> to give a feeling for their performance.

OK, a description of mistag rates at 50% b-tagging efficiency has been added.

> 17) Sec. 6.3, last sentence: "with with"

OK, fixed.

> 18) Sec. 6.4, between Eqs. (1) and (2): t in M_t is italic, while non-italic letters are used for
> particles elsewhere apart from y_t (Why not use italic everywhere? I think italic is more common
> for particles).

Concerning the usage of non-italics for particles, we have followed the EPJC style guide:
http://www.epj.org/images/stories/instructions/instructions_epjc.pdf
It states that IUPAP conventions should be used for particles.
IUPAP says this about typesetting subatomic particles:
http://metrology.files.wordpress.com/2010/12/2_symbols_elememts_iupap_sunamco_red_book_1987.pdf
We have taken another pass over the document to ensure roman font is used for particle names throughout.

> 19) sec. 6.4, second-to-last sentence: Why would the b-jets from the Higgs have higher b-tagging
> classifier output than b-jets from top decays? It would be good to add a short explanation to the
> text.

OK. This is a misunderstanding due to our poor formulation of the sentence. We are not using the two highest b-jets; rather, we are using the four jets with the highest b-tag values for the reconstruction of the top and Higgs candidates. The sentence now ends: "...by forming the Higgs candidate from two of the four jets with the highest value of the b-tagging classifier."

> 20) Sec. 7, third item: I assume y_{ij} should be Y_{ij} to be consistent with Y_{54} and so on.

OK, fixed.

> 21) Table 2: I assume the y_t uncertainty is purely statistical, it would be good to say this
> in the caption.

Fixed in the first column of the table.

> 22) Figs. 4 and 5 are not readable in back-and-white.

We have updated the figures to show different line styles in addition to having different colors.

>
> 23) Sec. 8: The last sentence is not clear. Are you basing your argument on the achieved
> precision (which is what the sentence says) or the fact that the projected precision is similar
> for the two detector concepts? If the second, it would be good to say this more clearly.

The argument is based on the achieved precision. For clarity, the sentence now reads:
"The achieved precision of both analyses indicates that the reconstruction of the investigated final states is limited by confusion when combining the jets to form top, Higgs and W boson candidates rather than the differences in subdetector performance between the two investigated concepts."

> 24) Sec. 9, second paragraph: The discussion of the expected theoretical is a bit unsatisfactory.
> What is "very good precision"? It would be good to be a bit more quantitative, e.g. to quote the
> presently available precision, and the expected improvements.

We now include references of the theory calculations. In doing so, we have decided not to quote numbers, since they predate the Higgs discovery (and also top, for some) and need reinterpretation that require expertise beyond our capabilities. Instead we state the known orders of the QCD and EW corrections. The sentence in question has been rephrased as follows to reflect these changes: "The total cross sections calculable from theory for the ttZ and tt processes are expected to improve in the coming years." We hope that these are acceptable changes.

> 25) Sec. 9, third paragraph: How do the 1400 expected events for ttbarH(->bbbar) relate to
> Table 2, from which one infers <1300 events?

Table 2 categorizes by number of jets in the final state, while the text does lists the total number of ttH events, even those that are considered background in this analysis.
We have changed the text to only refer to signal events and to be consistent with the table.

>
> 26) Sec. 9, fourth paragraph: The second sentence is not very clear: The systematic uncertainty
> can be determined with a similar precision as ttbarZ? Do you really mean to discuss the
> uncertainty on the uncertainty? What will be the impact of this on the y_t measurement?

This sentence was indeed unclear and has been changed. It is expected that the contribution from the ttbar background to the systematic uncertainty on y_t is of similar size as the contribution from ttbarZ production.

> 27) Sec. 9, fifth paragraph: References for the expected systematic uncertainties on the
> luminosity, jet energy scale, flavor tagging, ... are missing (if no further explanation
> is provided).

Added reference: Phys.Rept.427:257-454,2006. hep-ex/0509008

> 28) It is quite unusual to provide the first N authors for ATLAS and CMS publications as done
> in [1] and [2].

We completely agree. However, this is what the provided EPJC template provides. In order to be more in line with convention, we are providing a version of your template that was modified according to http://tex.stackexchange.com/questions/26575/bibtex-how-can-i-automatically-reduce-long-author-lists-to-xxx-et-al.
You might want to consider distributing this version in the future to avoid forcing authors to hand-format individual items in the bibliographical database.

> 29) Many incomplete references, e.g. [4], [8], [10], [11], [12], [15], [17], [24]

We have added two types of documents to the bibliography:
arxiv for notes published on arxiv, but not in a journal,
lcnote for notes published using laboratory resources, but not uploaded to arxiv.

> 30) Latex problem in [13] (and missing author?)

OK, fixed.

> 31) [32] is the only reference that quotes the title. Why?

This is because it was denoted as "techreport". The output was how the EPJC template formats "techreports".
We have changed the document type and formatted it more appropriately.


==> referee/response2.txt <==
Dear referee,

Thank you for your careful reading of the document.
Please find our response interspersed with your comments.

2) Your statement that the uncertainties for LHC include the systematic uncertainties
on the cross section seems to be in contradiction with Ref. [4], which describes the
scenarios assumed for the systematic and theoretical uncertainties in Sec. 4.1.

--> Quoting from Ref. 4, Sec. 4.1:
"In Scenario 1, all systematic uncertainties are left unchanged. In
Scenario 2, the theoretical uncertainties are scaled by a factor of 1/2,
while other systematic uncertainties are scaled by the square root of the
integrated luminosity."
The ILC measurement does not depend as strongly on the theoretical uncertainty as the LHC experiments, and comparable sources of systematic uncertainty are listed in our section 9.

We are changing our text to
A recent study of the prospects of measuring $\ytop$ at the LHC~\cite{CMS:2013xfa}
estimates that a precision of 14--15\% (7--10\%) is achievable
with an integrated luminosity of $\unit[0.3]{\abinv}$ ($\unit[3]{\abinv}$),
including the theoretical and systematic uncertainties on the signal cross section,
which are expected to dominate the total uncertainy.


4) Thank you for your detailed explanation on the choice of the chosen formalism. I think
it will help the reader to mention that the formula is an approximation.

--> We have changed the text from
The size of this effect is studied by evaluating the behavior of the $\ee\rightarrow\ttH$ cross section
when changing $\ytop$ from the SM value.
We extract the factor $\kappa$
as defined by the relation ${\Delta \ytop}/{\ytop}=\kappa\cdot{\Delta \sigma}/{\sigma}$
for the SM value of $\ytop$.
to:
The size of this effect is studied by evaluating the behavior of the $\ee\rightarrow\ttH$ cross section
when changing $\ytop$ from the SM value, using the linear approximation
${\Delta \ytop}/{\ytop}=\kappa\cdot{\Delta \sigma}/{\sigma}$.


5) It is still not quite clear from the caption and the table itself whether Table 1
gives the production cross sections as stated in the caption, or the production cross
section times BR as indicated in the table header. It would be good if you can clarify
this in the paper.

--> We have changed
"Production cross sections"
to:
"Production cross sections (times branching ratio for the specifically listed final states)"
In the caption of the Table. Furthermore, changed:
"An overview of the cross sections for the signal final states as well as for the"
to:
"An overview of the cross sections (times branching ratio for the specifically listed final states) for the signal final states as well as for the"
In the body.


8) Thank you for your explanations and additions related to the incoherent electron-
positron pair background. Could a useful statement about potential impact of this
background on the ILD analysis in case no time-stamping can be done be added to the
paper?

--> We propose to change from:
"The SiD analysis shows that incoherent pairs are under control by incorporating a detector design capable of time stamping individual bunch crossings.
The possibility of using a detector design that integrates over multiple bunch crossings for the ILC is the subject of ongoing studies for ILD."

to:
"The SiD analysis shows that incoherent pairs are under control by incorporating
a detector design capable of time stamping individual bunch crossings. The
baseline technology of the ILD barrel vertex detector integrates over 18 bunch
crossings in layer 2 up to 180 bunch crossings in layers 3 -- 6. Preliminary
results of studies that take advantage of recent progress in the track
reconstruction show a relative reduction of the b-tag purity at 80\% efficiency
by about 7%, while the c-tag purity at 60\% efficiency suffers a relative loss
of 13%~\cite{awlc14-strube-flavtag}. Reducing the impact using advanced pattern
recognition techniques in a detector design with smaller pixels that integrate
over a whole bunch train is the subject of ongoing efforts."


13+14) I probably did not phrase my question concerning your definition of lepton
efficiency and purity well. Does one not have to take into account that hadrons can be
reconstructed as leptons? While the definition of the efficiency does not seem to exclude
cases like this from the denominator (I would take "candidates" as including backgrounds),
the definition of the denominator of the purity does not seem to include them. This is
opposite from what I would have expected.

--> Reading this item with a fresh mind in fact shows that the phrasing was indeed wrong.
We understand that the confusion comes from the use of the term "candidate".
The statement now reads:
"The electron and muon identification capabilities of the reconstruction in a
multi-jet environment were tested in a sample of four jets, one lepton and
missing energy. The efficiency is defined as the fraction of
leptons with correctly identified flavor. The purity is defined as the ratio of the number of leptonic \PW
decays of a given flavor to the number of reconstructed isolated leptons
of that flavor. Leptons from heavy flavor meson decays and charged pions mis-identified as leptons are considered as background."


23) I think this statement deserves some more explanation. How can you infer from the
achieved statistical precision that the limiting factor is the miscombination of jets?

--> This is a fair statement. We have made the following change.
Old statement:
"The achieved precision of both analyses indicates that the reconstruction of
the investigated final states is limited by confusion when combining the jets
to form top, Higgs and $\PW$ boson candidates rather than the differences in
subdetector performance~\cite{Behnke:2013lya} between the two investigated
concepts."

New statement:
"The achieved precision of both analyses indicates that the
reconstruction of the investigated final states is not significantly affected by
the differences in subdetector performance~\cite{Behnke:2013lya} between the two
investigated concepts. This is consistent with the findings of the study of the
Higgs self-coupling in the 6 jet final state of the $\PZ\PH\PH$
channel~\cite{TDR Volume2, chapter 2.5.2}, where jet clustering was a dominant
source of systematic uncertainty."


In the references, you do not seem to include the name of the collaboration, which is different from common practice and different from EPJ instructions.
--> OK, fixed. In addition, we have removed the URL tags from the bibliography file, since they seemed to cause conflicts in the version of the hyperref package that is used by the EPJC servers.


We have further removed the abbreviation (CM) for center-of-mass and spelled it out the second time it was used to prevent the word "while" from leaking into the margins.

Thank you again for helping us improve our presentation. 

